Probing the role of self-gravity in clouds impacted by AGN-driven winds

The impact of winds and jet-inflated bubbles driven by active galactic nuclei (AGN) are believed to significantly affect the host galaxy's interstellar medium (ISM) and regulate star formation. To explore this scenario, we perform a suite of hydrodynamic simulations to model the interaction between turbulent star-forming clouds and highly pressurised AGN-driven outflows, focusing on the effects of self-gravity. Our results demonstrate that the cloudlets fragmented by the wind can become gravitationally bound, significantly increasing their survival time. While external pressurisation leads to a global collapse of the clouds in cases of weaker winds ($10^{42}-10^{43}~{\rm erg~s^{-1}}$), higher-power winds ($10^{44}-10^{45}~{\rm erg~s^{-1}}$) disperse the gas and cause localised collapse of the cloudlets. We also demonstrate that a kinetic energy-dominated wind is more efficient in accelerating and dispersing the gas than a thermal wind with the same power. The interaction can give rise to multi-phase outflows with velocities ranging from a few 100 to several 1000~${\rm km\,s^{-1}}$. The mass outflow rates are tightly correlated with the wind power, which we explain by an ablation-based mass-loss model. Moreover, the velocity dispersion and the virial parameter of the cloud material can increase by up to one order of magnitude through the effect of the wind. Even though the wind can suppress or quench star formation for about 1 Myr during the initial interaction, a substantial number of gravitationally bound dense cloudlets manage to shield themselves from the wind's influence and subsequently undergo rapid gravitational collapse, leading to an enhanced star formation rate (SFR).

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
